The Fundamental Price of Secure Aggregation in Differentially Private Federated Learning

We consider the problem of training a $d$ dimensional model with distributed differential privacy (DP) where secure aggregation (SecAgg) is used to ensure that the server only sees the noisy sum of $n$ model updates in every training round. Taking into account the constraints imposed by SecAgg, we characterize the fundamental communication cost required to obtain the best accuracy achievable under $\varepsilon$ central DP (i.e. under a fully trusted server and no communication constraints). Our results show that $\tilde{O}\left( \min(n^2\varepsilon^2, d) \right)$ bits per client are both sufficient and necessary, and this fundamental limit can be achieved by a linear scheme based on sparse random projections. This provides a significant improvement relative to state-of-the-art SecAgg distributed DP schemes which use $\tilde{O}(d\log(d/\varepsilon^2))$ bits per client. Empirically, we evaluate our proposed scheme on real-world federated learning tasks. We find that our theoretical analysis is well matched in practice. In particular, we show that we can reduce the communication cost significantly to under $1.2$ bits per parameter in realistic privacy settings without decreasing test-time performance. Our work hence theoretically and empirically specifies the fundamental price of using SecAgg.

==> The Fundamental Price of Secure Aggregation in Differentially Private Federated Learning (arxiv)_arXiv/figures/1m_cnn_model_summary.txt <==
Model: "Large Model: 1M parameter CNN"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 Conv2D                    (None, 26, 26, 32)          320       
                                                                 
 MaxPooling2D              (None, 13, 13, 32)          0         
                                                                                                            
 Conv2D                    (None, 11, 11, 64)          18496     
                                                                 
 Dropout                   (None, 11, 11, 64)          0         
                                                                 
 Flatten                   (None, 7744)                0         
                                                                 
 Dense                     (None, 128)                 991360    
                                                                 
 Dropout                   (None, 128)                 0         
                                                                 
 Dense                     (None, 62)                  7998      
                                                                 
=================================================================
Total params: 1,018,174
Trainable params: 1,018,174
Non-trainable params: 0
_________________________________________________________________


==> The Fundamental Price of Secure Aggregation in Differentially Private Federated Learning (arxiv)_arXiv/figures/200k_dense.txt <==
"Small Model: 200k parameter Dense DNN"
_________________________________________________________________
 Layer                Output Shape              Param #   
=================================================================
 Reshape              (None, 784)               0         
                                                                 
 Dense                (None, 200)               157000    
                                                                 
 Dense                (None, 200)               40200     
                                                                 
 Dense                (None, 62)                12462     
                                                                 
=================================================================
Total params: 209,662
Trainable params: 209,662
Non-trainable params: 0
_________________________________________________________________

==> The Fundamental Price of Secure Aggregation in Differentially Private Federated Learning (arxiv)_arXiv/figures/4M_sonwp_model_summary.txt <==
Model: "Stack Overflow Next Word Prediction Model"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 InputLayer                (None, None)                0         
                                                                 
 Embedding                 (None, None, 96)            960384    
                                                                 
 LSTM                      (None, None, 670)           2055560   
                                                                 
 Dense                     (None, None, 96)            64416     
                                                                 
 Dense                     (None, None, 10004)         970388    
                                                                 
=================================================================
Total params: 4,050,748
Trainable params: 4,050,748
Non-trainable params: 0
_________________________________________________________________

